Messung der Masse des Schwarzen Loches in LMC X-3 (Measuring the mass of the black hole in LMC X-3)

Because of its high mass, the X-ray binary system LMC X-3 is a candidate for a binary system hosting a black hole. The goal of this work is to determine the mass of this black hole and the orbital inclination of the system. Therefore, data from the GROND instrument at the MPI/ESO 2.2m telescope at La Silla, Chile that was recorded between Oktober 20, 2007 and December 13, 2013 was analyzed. The program 'XRbinary' from Edward L. Robinson was used to describe the data and invert for the black hole mass and the orbital inclination of the binary system. The mass of the black hole was determined to ($7.15\pm0.65$) solar masses and the inclination to ($68^{+2}_{-3}$) degrees. From these two quantities, estimations about the rotation of the black hole in LMC X-3 can be derived and the mass distribution of black holes in X-ray binaries can be expanded.

==> Bibliothek.txt <==
\bibitem {Greiner}{J. \textsc{Greiner}, W. \textsc{Bornemann}, C. \textsc{Clemens} et al.: GROND - a 7-Channel Imager, Publications of the Astronomical Society of the Pacific 120 2014, 405-424}
\bibitem {Knust}{F. \textsc{Knust}: Mass estimates of black holes in X-ray binaries, Technische Universität München 2013}
\bibitem {Orosz}{J.A. \textsc{Orosz}, J.F. \textsc{Steiner}, J.E. \textsc{McClintock} et al.: The Mass of the Black Hole in LMC X-3, arXiv:1402.0085v1 [astro-ph.SR] 2014}
\bibitem {Orosz2}{J.A. \textsc{Orosz}, R.A. \textsc{Remillard}, C.D. \textsc{Bailyn} et al.: An optical precursor to the recent X-Ray outburst of the black hole binary GRO J1655-40, ApJ 478 1997}
\bibitem {Brown}{G.E. \textsc{Brown}, C.H. \textsc{Lee}, E.M. \textsc{Méndez}: LMC X-3 be a relic of a GRB similar to cosmological GRBs, ApJ 685 2008, 1063-1068}
\bibitem {Kuiper}{L. \textsc{Kuiper}, J. von \textsc{Paradijs}, M. von der \textsc{Klis}: Analysis of the optical light curve of LMC X-3, Astronomy and Astrophysics 203 1988, 79-84}
\bibitem {Brocksopp}{C. \textsc{Brocksopp}, P.J. \textsc{Groot}, J. \textsc{Wilms}: The optical long 'period' of LMC X-3, Mon.Not.Roy.Astron.Soc. 328 2001, 139}
\bibitem {Song}{L. \textsc{Song}, T.M. \textsc{Tripp}, Q.D. \textsc{Wang} et al.: Variable O vi and Nv emission from the X-ray binary LMC X-3: Heating of the black hole companion, AnJ 140 2010, 794-803}
\bibitem {Demtroeder}{W. \textsc{Demtroeder}, Experimentalphysik 3: Kern-, Teilchen-, und Astrophysik, Springer 2010, 81}
\bibitem {Warner}{B. \textsc{Warner}, Cataclysmic Variable Stars, Cambridge University Press 1995, 33}
\bibitem {Schiegg}{F. \textsc{Schiegg}, Messung der Massen stellarer Schwarzer Löcher in Röntgen-Doppelsternsystemen, Technische Universität München 2013}
\bibitem {Robinson}{E.L. \textsc{Robinson} \glqq XRbinary \grqq: A Programm to Calculate the Orbital Light Curbes of X-Ray Binary Stars, 2014}
\bibitem {Rau}{A. \textsc{Rau}: Reflexion und Comptonisierung der Röntgenstrahlung sowie Akkretionsscheiben-jet-Instabilitäten in GS 1915+105, Universität Potsdam 2001, 17}
\bibitem {Pietrzynsky}{G. \textsc{Pietrzynsky}: An eclipsing binary distance to the Large Magellanic Cloud accurate to 2 per cent, Nature 495 2013, 76-79}
\bibitem {Cowley}{Cowley?????????????????????????}
\bibitem {Maxi}{Spektrum von LMC X-3 aufgenommen mit MAXI: http://www.maxi.riken.ip/top/index.php?cid=1\&jname=J0538-640 (21.05.2014)}
\bibitem {XTE}{Spektrum von LMC X-3 aufgenommen mit XTE: http://www.xte.mit.edu/asmlc/ASM.html (21.05.2014)}
\bibitem {Andrae}{R. \textsc{Andrae}: Error estimation in astronomy: A guide, arXiv:1009.2755v3 2010}
\bibitem {Schiegg}{F. \textsc{Schiegg} Technische Universität München 2013}
\bibitem {Giacconi}{R. \textsc{Giacconi} et al. 1962, Phys. Rev. Lett., 9, 439}
\bibitem {Gursky}{H. \textsc{Gursky} et al. 1966, Ap. J. 146, 310}
\bibitem {Webster}{G.L. \textsc{Webster}, P. \textsc{Murdin} 1972, Nature, 235, 37}
\bibitem {Yasouo}{Y. \textsc{Tanaka}, W.H.G. \textsc{Lewin} 1995, Cambridge Astrophysics Series 26, 127 }
\bibitem {White}{N.E. \textsc{White}, F. \textsc{Nagase}, A.N. \textsc{Parmar} 1995, Cambridge Astrophysics Series 26, 2}

\bibitem {Farr}{W.M. \textsc{Farr}, N. \textsc{Sravan}, A. \textsc{Cantrell} et al. 2011, ApJ, 741, 103}
\bibitem {Ozel}{F. \textsc{Oezl}, D. \textsc{Saltis}, R. \textsc{Narayan} et al. 2010, arXiv:106.2834}
\bibitem {Reich}{E.S. \textsc{Reich} 2013, Nature 500, 135}
\bibitem {Bradt}{H.V.D. \textsc{Bradt}, J.E. \textsc{McClintock} 1983, Ann. Rev. Astr. Ap., 21, 13}
\bibitem {Conti}{P.S. \textsc{Conti} 1978, Astr. Ap., 63, 225}
\bibitem {McClintock}{J.E. \textsc{McClintock}, R. \textsc{Narayan}, S.W. \textsc{Davis} et al. 2011, arXiv:1101.0811v2}
\bibitem {Ciardullo}{R.Ciardullo http://www2.astro.psu.edu/users/rbc/a1/lec16n.html (05.07.2014)}
